Green NFTs: A Study on the Environmental Impact of Cryptoart Technologies

We introduce a model of greenhouse gas emissions due to on-chain activity on Ethereum, focusing on cryptoart. We also estimate the impact of individual transactions on the environment, both before and after the London hard fork. We find that with the current fee mechanism, spending one dollar on transaction fees corresponds to emitting at least the equivalent of 1.305 kilograms of CO2. We also describe several techniques to reduce cryptoart emissions, both in the short and long term.

==> EIP1559Impact.csv <==
Block;Revenue
0;1.97392082214355
10000;1.95695400238037
20000;1.94000911712646
30000;1.92307472229004
40000;1.90610885620117
50000;1.88915348052979
60000;1.87219333648682
70000;1.85522937774658
80000;1.83826160430908
90000;1.8212890625
100000;1.80432891845703
110000;1.78739356994629
120000;1.77042770385742
130000;1.75347900390625
140000;1.73653411865234
150000;1.71957111358643
160000;1.70261764526367
170000;1.68564510345459
180000;1.66867923736572
190000;1.65168571472168
200000;1.63472080230713
210000;1.61776733398438
220000;1.60078811645508
230000;1.58381175994873
240000;1.56681060791016
250000;1.54982471466064
260000;1.53284549713135
270000;1.51587295532227
280000;1.49887657165527
290000;1.48189449310303
300000;1.46492671966553
310000;1.44797325134277
320000;1.43100070953369
330000;1.41402816772461
340000;1.39704322814941
350000;1.38005065917969
360000;1.36304569244385
370000;1.34606456756592
380000;1.32907485961914
390000;1.31206703186035
400000;1.29508018493652
410000;1.278076171875
420000;1.26107883453369
430000;1.24413108825684
440000;1.22712707519531
450000;1.21010684967041
460000;1.19308280944824
470000;1.17606544494629
480000;1.15905570983887
490000;1.14208126068115
500000;1.12506103515625
510000;1.10806179046631
520000;1.09103870391846
530000;1.07400894165039
540000;1.05702304840088
550000;1.0399808883667
560000;1.02296257019043
570000;1.00593566894531
580000;0.988924980163574
590000;0.971904754638672
600000;0.954891204833984
610000;0.937922477722168
620000;0.920893669128418
630000;0.903861045837402
640000;0.886870384216309
650000;0.869845390319824
660000;0.852821350097656
670000;0.83580207824707
680000;0.818799018859863
690000;0.801772117614746
700000;0.784754753112793
710000;0.767723083496094
720000;0.75068473815918
730000;0.73362922668457
740000;0.716579437255859
750000;0.699633598327637
760000;0.682584762573242
770000;0.665528297424316
780000;0.648486137390137
790000;0.631446838378906
800000;0.614399909973145
810000;0.597379684448242
820000;0.580331802368164
830000;0.563266754150391
840000;0.546224594116211
850000;0.529180526733398
860000;0.512185096740723
870000;0.495133399963379
880000;0.478080749511719
890000;0.461030006408691
900000;0.443954467773438
910000;0.426922798156738
920000;0.409849166870117
930000;0.392783164978027
940000;0.375705718994141
950000;0.358635902404785
960000;0.341569900512695
970000;0.324550628662109
980000;0.307473182678223
990000;0.29039478302002
1000000;0.273329734802246
1010000;0.256265640258789
1020000;0.239181518554688
1030000;0.22213077545166
1040000;0.205037117004395
1050000;0.187958717346191
1060000;0.170863151550293
1070000;0.153785705566406
1080000;0.136745452880859
1090000;0.11965274810791
1100000;0.102587699890137
1110000;0.0855026245117188
1120000;0.0683832168579102
1130000;0.0512933731079102
1140000;0.0341930389404297
1150000;0.0171041488647461
1160000;0

==> GasPrice.csv <==
Hour;Gas Price
2021-05-01 00:00;45.57142857
2021-05-01 01:00;52.28571429
2021-05-01 02:00;49.57142857
2021-05-01 03:00;52.14285714
2021-05-01 04:00;56.85714286
2021-05-01 05:00;63.28571429
2021-05-01 06:00;71.71428571
2021-05-01 07:00;72.85714286
2021-05-01 08:00;67.85714286
2021-05-01 09:00;52.85714286
2021-05-01 10:00;43
2021-05-01 11:00;37.14285714
2021-05-01 12:00;32.71428571
2021-05-01 13:00;34.71428571
2021-05-01 14:00;36.42857143
2021-05-01 15:00;37
2021-05-01 16:00;32.57142857
2021-05-01 17:00;30.71428571
2021-05-01 18:00;30.71428571
2021-05-01 19:00;32.28571429
2021-05-01 20:00;33.71428571
2021-05-01 21:00;38.14285714
2021-05-01 22:00;39.85714286
2021-05-01 23:00;40.85714286
